New LP-based Upper Bounds in the Rate-vs.-Distance Problem for Linear Codes

We develop a new family of linear programs, that yield upper bounds on the rate of binary linear codes of a given distance. Our bounds apply {\em only to linear codes.} Delsarte's LP is the weakest member of this family and our LP yields increasingly tighter upper bounds on the rate as its control parameter increases. Numerical experiments show significant improvement compared to Delsarte. These convincing numerical results, and the large variety of tools available for asymptotic analysis, give us hope that our work will lead to new and improved asymptotic upper bounds on the possible rate of linear codes. A concurrent work by Coregliano, Jeronimo, and Jones offers a closely related family of linear programs which converges to the true bound. Here we provide a new proof of convergence for the same LPs.

==> data/asymptotic_bounds.csv <==
delta,GV,MRRW
0.0,1.0,1.0
0.005050505050505051,0.9541999881673909,0.9770018370379508
0.010101010101010102,0.91853797308494,0.9561688196388294
0.015151515151515152,0.8867256965029033,0.9370093411505074
0.020202020202020204,0.8574266697401013,0.9191212512662458
0.025252525252525256,0.8300062519768364,0.902211773237513
0.030303030303030304,0.804090729126395,0.8860741662220464
0.03535353535353536,0.7794332314821643,0.8705623287900475
0.04040404040404041,0.755858357611704,0.8555713783661626
0.045454545454545456,0.733235012196974,0.8410242544517079
0.05050505050505051,0.7114614863055897,0.8268628279414677
0.05555555555555556,0.6904565708496748,0.8130420698196523
0.06060606060606061,0.6701539297928536,0.7995262162551247
0.06565656565656566,0.6504983624019658,0.7862862173960468
0.07070707070707072,0.6314432224622935,0.773298010680803
0.07575757575757576,0.6129485786078022,0.7605413277096105
0.08080808080808081,0.5949798673757577,0.7479988510162435
0.08585858585858587,0.577506884280572,0.7356556042943071
0.09090909090909091,0.5605030130784866,0.7234985014967981
0.09595959595959597,0.5439446268180166,0.7115160063563486
0.10101010101010102,0.5278106153232491,0.6996978703054078
0.10606060606060606,0.5120820074105141,0.687912907945314
0.11111111111111112,0.49674166522435426,0.6761279455852203
0.11616161616161617,0.4817740342636674,0.6643429832251265
0.12121212121212122,0.46716493696577666,0.6525580208650328
0.12626262626262627,0.45290140075635743,0.6407730585049389
0.13131313131313133,0.43897151365993203,0.6289880961448452
0.13636363636363638,0.4253643021623206,0.6172031337847513
0.14141414141414144,0.4120696271982802,0.6054181714246576
0.14646464646464646,0.3990780950233639,0.593633209064564
0.15151515151515152,0.3863809804006292,0.5818482467044701
0.15656565656565657,0.3739701600474603,0.5700632843443764
0.16161616161616163,0.36183805468599384,0.5582783219842826
0.16666666666666669,0.34997757835164567,0.5464933596241889
0.17171717171717174,0.3383820938591644,0.5347083972640951
0.1767676767676768,0.32704537352008456,0.5229234349040014
0.18181818181818182,0.3159615643609581,0.5111384725439077
0.18686868686868688,0.30512515721697864,0.4993535101838139
0.19191919191919193,0.2945309591771288,0.48756854782372017
0.196969696969697,0.28417406893978514,0.4757835854636264
0.20202020202020204,0.2740498547056265,0.4639986231035327
0.2070707070707071,0.264153934290728,0.45221366074343894
0.21212121212121213,0.25448215718917155,0.4404451423342749
0.21717171717171718,0.2450305883532038,0.4287303251522882
0.22222222222222224,0.23579549349137974,0.4170886353810289
0.2272727272727273,0.22677332571236553,0.4055306065238059
0.23232323232323235,0.21796071336507516,0.3940623495730567
0.2373737373737374,0.20935444894531896,0.3826877891142243
0.24242424242424243,0.20095147895573184,0.3714097824572415
0.2474747474747475,0.19274889461992195,0.360230680346894
0.25252525252525254,0.18474392336392964,0.3491526085328952
0.2575757575757576,0.1769339209885309,0.33817760984580325
0.26262626262626265,0.16931636446493226,0.3273077166081614
0.2676767676767677,0.16188884529420378,0.31654498830253075
0.27272727272727276,0.15464906337756346,0.30589153196498786
0.2777777777777778,0.1475948213505215,0.29534951404696097
0.2828282828282829,0.14072401933903023,0.2849211681264091
0.2878787878787879,0.13403465010029025,0.2746088006695208
0.29292929292929293,0.12752479451480703,0.2644147959554536
0.297979797979798,0.12119261739976506,0.25434162073377825
0.30303030303030304,0.11503636361684721,0.24439182891451605
0.3080808080808081,0.10905435445033085,0.23456806645771267
0.31313131313131315,0.10324498423368555,0.22487307656525202
0.31818181818181823,0.09760671720502123,0.21530970524808923
0.32323232323232326,0.09213808457363015,0.2058809073303668
0.3282828282828283,0.08683768178154061,0.19658975294956965
0.33333333333333337,0.08170416594551044,0.18743943461492607
0.3383838383838384,0.07673625346623236,0.1784332748927412
0.3434343434343435,0.07193271779272459,0.16957473479650248
0.3484848484848485,0.06729238733096343,0.16086742297122353
0.3535353535353536,0.0628141434867926,0.1523151057757981
0.3585858585858586,0.05849691883401398,0.14392171838455864
0.36363636363636365,0.0543396953993599,0.13569137705042728
0.36868686868686873,0.05034150305676466,0.12762839269798354
0.37373737373737376,0.04650141802400065,0.11973728604662917
0.37878787878787884,0.042818561455327475,0.11202280450350337
0.38383838383838387,0.03929209812435308,0.10448994111506213
0.3888888888888889,0.03592123519177104,0.0971439559282497
0.393939393939394,0.03270522105310547,0.08999040019102911
0.398989898989899,0.029643344261988336,0.08303514392326297
0.4040404040404041,0.026734932524866473,0.07628440752039764
0.4090909090909091,0.02397935176338506,0.06974479822524324
0.4141414141414142,0.021376005241002694,0.06342335253346279
0.4191919191919192,0.01892433275068295,0.057327585909929514
0.42424242424242425,0.016623809860776384,0.05146555162160592
0.42929292929292934,0.01447394721645534,0.04584591109295762
0.43434343434343436,0.01247428989428978,0.04047801904889242
0.43939393939393945,0.010624416807769821,0.03537202796880473
0.4444444444444445,0.008923940161777777,0.030539018270319948
0.44949494949494956,0.007372504954200387,0.025991163586270894
0.4545454545454546,0.005969788523043529,0.021741945248007884
0.4595959595959596,0.004715500137582707,0.017806438095000883
0.4646464646464647,0.0036093806322302635,0.014201703975843645
0.4696969696969697,0.0026512020819551285,0.010947356410580405
0.4747474747474748,0.0018407675182261496,0.008066416122083147
0.47979797979797983,0.0011779106845900555,0.005586708294402089
0.48484848484848486,0.0006624958311153284,0.0035434147392138216
0.48989898989898994,0.0002944175470704913,0.0019847185306198106
0.494949494949495,7.360063131400807e-05,0.0009923592653099053
0.5,0.0,0.0


==> data/diff_plot_table_d_10.csv <==
n,delsarte,strong_lp,weak_lp
20,1.3219280948873626,0.5849625007211561,1.3219280948873626
21,1.0,0.12928301694496636,0.6724253419714952
22,1.5698556083309478,0.8328900141647413,1.4757334309663976
23,1.2479275134435852,0.4918530963296748,1.2479275134435852
24,1.1292830169449672,0.27612440527423665,1.1292830169449672
25,2.105908508571158,1.0334230015374501,1.9571020415622868
26,2.0223678130284544,0.936637939002571,1.8486229404293404
27,1.7862696276484655,0.7380922596204904,1.7862696276484655
28,1.6438561897747235,0.5333297323058339,1.6388883822522615
29,2.6354914062517114,1.4215389068482764,2.5684311931674593
30,2.6125229829699315,1.236911111444602,2.4691330198295915
31,2.4444972871038093,1.0786511933252694,2.339989145001809


==> data/diff_plot_table_d_10_floor.csv <==
n,delsarte,strong_lp,weak_lp
20,1,0,1
21,1,0,0
22,1,0,1
23,1,0,1
24,1,0,1
25,2,1,1
26,2,0,1
27,1,0,1
28,1,0,1
29,2,1,2
30,2,1,2
31,2,1,2

==> data/diff_plot_table_d_12.csv <==
n,delsarte,strong_lp,weak_lp
24,0.5849625007211561,0.5849625007211561,0.5849625007211561
25,1.2288186904958804,0.5849625007211561,0.9307373375628867
26,0.8201789624151878,0.26678654069490104,0.6293566200796095
27,0.41785251488589825,0.011227255423253979,0.41785251488589825
28,1.1699250014423122,0.7347096202258383,1.1699250014423122
29,1.1623913287569057,0.32192809488736174,1.0794847838268158
30,1.1446582428318823,0.06339508128851001,0.9971794809376195
31,0.8454900509443757,0.0,0.7838167593201817
32,0.589651146514786,0.0,0.589651146514786
33,1.5070513022479162,0.5033288566266592,1.5070513022479162
34,1.5069273753448726,0.4833119549993512,1.3814077597830057
35,2.4072013647491097,1.3721848964863508,2.2739412597768496


==> data/diff_plot_table_d_12_floor.csv <==
n,delsarte,strong_lp,weak_lp
24,0,0,0
25,1,0,0
26,0,0,0
27,0,0,0
28,1,0,1
29,1,0,1
30,1,0,0
31,0,0,0
32,0,0,0
33,1,0,1
34,1,0,1
35,2,1,2

==> data/diff_plot_table_d_14.csv <==
n,delsarte,strong_lp,weak_lp
28,0.8073549220576037,0.0,0.8073549220576037
29,1.4594316186372973,0.5545888516776376,1.1292830169449664
30,1.0223678130284544,0.20945336562895012,0.8073549220576037
32,1.2992080183872794,0.5468944598876364,1.2900188469326181
33,1.2969162068792883,0.2761244052742384,1.2573878426926512
34,2.2969162068792883,0.9943534368588587,2.2227949028681113
35,1.9844184588011355,0.7976615258537603,1.7805397674719607
38,1.3178365410045778,0.38478375009335153,1.3178365410045778


==> data/diff_plot_table_d_14_floor.csv <==
n,delsarte,strong_lp,weak_lp
28,0,0,0
29,1,0,1
30,1,0,0
32,1,0,1
33,1,0,1
34,2,0,2
35,1,0,1
38,1,0,1

==> data/diff_plot_table_d_16.csv <==
n,delsarte,strong_lp,weak_lp
32,0.0,0.0,0.0
33,0.6293566200796095,0.0,0.3219280948873626
34,1.1699250014423122,0.6293566200796095,0.9068905956085187
35,0.7481928495894596,0.40087943628218436,0.7481928495894596
36,0.4594316186372964,0.0,0.4594316186372964
37,1.4594316186372964,0.5156998382840428,1.4594316186372964
39,2.1491119907068885,1.1522848423065817,1.8955752823806833
40,1.7772553151919244,1.1522848423065817,1.7681843247769287


==> data/diff_plot_table_d_16_floor.csv <==
n,delsarte,strong_lp,weak_lp
32,0,0,0
33,0,0,0
34,1,0,0
35,0,0,0
36,0,0,0
37,1,0,1
39,2,1,1
40,1,1,1

==> data/diff_plot_table_d_6.csv <==
n,delsarte,strong_lp,weak_lp
12,0.5849625007211561,0.0,0.5849625007211561
13,1.3219280948873626,0.5849625007211561,1.0
14,1.0,0.3219280948873626,1.0
15,1.0,0.16992500144231215,1.0
16,1.0,0.03342300153745015,1.0
17,0.7347096202258374,0.0,0.5430318202552371
18,0.4157417682900899,0.0,0.4157417682900899
19,1.3320365483616516,0.684748620421626,1.2911706993218601
20,1.2124963851939476,0.6329951971429555,1.157978449945432
21,1.1173184260100033,0.5396435062380363,1.0147179298600086
22,0.9151324489506507,0.4532706340106234,0.839006900339438
23,0.7498694273968436,0.30235332643120216,0.740834826145262
24,0.5572243494544473,0.19190742778732428,0.5518284011086951
25,1.5552182147932125,1.0808591560197645,1.5257654788219153
26,1.5145753742060108,1.0104843977885984,1.403627887725623
27,1.3219280948873617,0.934312848956079,1.3058747166849898
28,1.1520025431004655,0.8400033684198291,1.1515170574045293
29,1.1502307214805292,0.716568301879704,1.1300778098913362


==> data/diff_plot_table_d_6_floor.csv <==
n,delsarte,strong_lp,weak_lp
12,0,0,0
13,1,0,1
14,1,0,1
15,1,0,1
16,1,0,1
17,0,0,0
18,0,0,0
19,1,0,1
20,1,0,1
21,1,0,1
22,0,0,0
23,0,0,0
24,0,0,0
25,1,1,1
26,1,1,1
27,1,0,1
28,1,0,1
29,1,0,1

==> data/diff_plot_table_d_8.csv <==
n,delsarte,strong_lp,weak_lp
16,0.0,0.0,0.0
17,0.6724253419714952,0.0,0.3923174227787607
18,0.3398500028846243,0.0,0.2854022188622487
19,0.17990909001493538,0.0,0.10852445677816913
20,0.184875342908283,0.0,0.0
21,0.15987133677838727,0.0,0.0
22,0.0,0.0,0.0
23,0.0,0.0,0.0
24,0.0,0.0,0.0
25,0.6606644774612782,0.03617361255348328,0.4437206006565777
26,1.3491429800471977,0.874212934830874,1.2921778163197501
27,1.1508579225388473,0.6323136625861263,1.1136607842953445
28,0.9750418680095283,0.4244943753819257,0.9711393559196448
29,1.8261760475361015,1.2241524496636647,1.8041562358511314
30,1.8089641749192609,1.039454586391173,1.707844406892253


==> data/diff_plot_table_d_8_floor.csv <==
n,delsarte,strong_lp,weak_lp
16,0,0,0
17,0,0,0
18,0,0,0
19,0,0,0
20,0,0,0
21,0,0,0
22,0,0,0
23,0,0,0
24,0,0,0
25,0,0,0
26,1,0,1
27,1,0,1
28,0,0,0
29,1,1,1
30,1,1,1

==> data/plot_table_d_10.csv <==
n,delsarte,known_bound,strong_lp
20,5.321928094887363,4.0,4.584962500721156
21,6.0,5.0,5.129283016944966
22,6.569855608330948,5.0,5.832890014164741
23,7.247927513443585,6.0,6.491853096329675
24,8.129283016944967,7.0,7.276124405274237
25,9.105908508571158,7.0,8.03342300153745
26,10.022367813028454,8.0,8.936637939002571
27,10.786269627648466,9.0,9.73809225962049
28,11.643856189774723,10.0,10.533329732305834
29,12.635491406251711,10.0,11.421538906848276
30,13.612522982969931,11.0,12.236911111444602
31,14.44449728710381,12.0,13.07865119332527


==> data/plot_table_d_12.csv <==
n,delsarte,known_bound,strong_lp
24,5.584962500721156,5.0,5.584962500721156
25,6.22881869049588,5.0,5.584962500721156
26,6.820178962415188,6.0,6.266786540694901
27,7.417852514885898,7.0,7.011227255423254
28,8.169925001442312,7.0,7.734709620225838
29,9.162391328756906,8.0,8.321928094887362
30,10.144658242831882,9.0,9.06339508128851
31,10.845490050944376,10.0,10.0
32,11.589651146514786,11.0,11.0
33,12.507051302247916,11.0,11.50332885662666
34,13.506927375344873,12.0,12.483311954999351
35,14.40720136474911,12.0,13.37218489648635


==> data/plot_table_d_14.csv <==
n,delsarte,known_bound,strong_lp
28,5.807354922057604,5.0,5.0
29,6.459431618637297,5.0,5.554588851677638
30,7.022367813028454,6.0,6.20945336562895
32,8.29920801838728,7.0,7.546894459887636
33,9.296916206879288,8.0,8.276124405274238
34,10.296916206879288,8.0,8.994353436858859
35,10.984418458801136,9.0,9.79766152585376
36,11.633449374713493,10.0,10.700439718141093
38,13.317836541004578,12.0,12.384783750093352


==> data/plot_table_d_16.csv <==
n,delsarte,known_bound,strong_lp
32,6.0,6.0,6.0
33,6.6293566200796095,6.0,6.0
34,7.169925001442312,6.0,6.6293566200796095
35,7.74819284958946,7.0,7.400879436282184
36,8.459431618637296,8.0,8.0
37,9.459431618637296,8.0,8.515699838284043
39,11.149111990706889,9.0,10.152284842306582
40,11.777255315191924,10.0,11.152284842306582


==> data/plot_table_d_6.csv <==
n,delsarte,known_bound,strong_lp
12,4.584962500721156,4.0,4.0
13,5.321928094887363,4.0,4.584962500721156
14,6.0,5.0,5.321928094887363
15,7.0,6.0,6.169925001442312
16,8.0,7.0,7.03342300153745
17,8.734709620225837,8.0,8.0
18,9.41574176829009,9.0,9.0
19,10.332036548361652,9.0,9.684748620421626
20,11.212496385193948,10.0,10.632995197142955
21,12.117318426010003,11.0,11.539643506238036
22,12.91513244895065,12.0,12.453270634010623
23,13.749869427396844,13.0,13.302353326431202
24,14.557224349454447,14.0,14.191907427787324
25,15.555218214793213,14.0,15.080859156019764
26,16.51457537420601,15.0,16.0104843977886
27,17.32192809488736,16.0,16.93431284895608
28,18.152002543100465,17.0,17.84000336841983
29,19.15023072148053,18.0,18.716568301879704


==> data/plot_table_d_8.csv <==
n,delsarte,known_bound,strong_lp
16,5.0,5.0,5.0
17,5.672425341971495,5.0,5.0
18,6.339850002884624,6.0,6.0
19,7.179909090014935,7.0,7.0
20,8.184875342908283,8.0,8.0
21,9.159871336778387,9.0,9.0
22,10.0,10.0,10.0
23,11.0,11.0,11.0
24,12.0,12.0,12.0
25,12.660664477461278,12.0,12.036173612553483
26,13.349142980047198,12.0,12.874212934830874
27,14.150857922538847,13.0,13.632313662586126
28,14.975041868009528,14.0,14.424494375381926
29,15.826176047536102,14.0,15.224152449663665
30,16.80896417491926,15.0,16.039454586391173

